Long-term Evolution of Tightly-Packed Stellar Black Holes in AGN Disks: Formation of Merging Black-Hole Binaries via Close Encounters

We study the long-term evolution of two or more stellar black holes (BHs) on initially separated but unstable circular orbits around a supermassive BH (SMBH). Such a close-packed orbital configuration can naturally arise from BH migrations in the AGN disk. Dynamical instability of the orbits leads to recurring close encounters between two BHs, during which the BH separation $r_{\rm p}$ becomes less than the Hill radius $R_{\rm H}$. In the rare very close encounters (with $r_{\rm p}$ several orders of magnitude less than $R_{\rm H}$), a tight merging BH binary can form with the help of gravitational wave emission. We use $N$-body simulations to study the time evolution of close encounters of various degrees of "closeness" and the property of the resulting binary BH mergers. For a typical "SMBH + 2 BHs" system, the averaged cumulative number of close encounters (with $r_{\rm p} \lesssim R_{\rm H}$) scales approximately as $\propto t^{0.5}$. The minimum encounter separation $r_{\rm p}$ follows a linear cumulative distribution $P(<r_{\rm p}) \propto r_{\rm p}$ for $r_{\rm p} \ll R_{\rm H}$. From these, we obtain a semi-analytical expression for the averaged rate of binary captures that lead to BH mergers. Our results suggest that close-packed BHs in AGN disks may take a long time ($\gtrsim 10^7$ orbits around the SMBH) to experience a sufficiently close encounter and form a bound binary, although this time can be shorter if the initial BH orbits are highly aligned. The BH binary mergers produced in this scenario always have high eccentricities when entering the LIGO band, and have a broad distribution of orbital inclinations relative to the original AGN disk. We also explore the effects of the gas disk and find that simple gas drags on the BHs do not necessarily lead to an enhanced BH binary capture rate.

==> note.txt <==
\section{Close encounter events}

\begin{figure}[h]
    \epsscale{1.1}
    \plotone{rp-geo.png}
    \caption{The allowed entrance for CEs.}
    \label{fig:rp-geo}
\end{figure}

\subsection{Distribution of $r_p$}
We consider close encounters (CEs) to be the events when the minimum separation $r_p$ between the BHs is less the Hill radius. 

For BBHs with small impact parameter $b/a \ll i$, the CEs happen uniformly on the cross-section of area $\pi b^2$. Hence, the number of CEs follows 
\be
\frac{dN_{\rm CE}}{db} \propto b
\ee
with respected to the impact parameter $b$. 
The binary specific angular momentum $\ell=b\Delta v$ is roughly a constant, where $\Delta v \sim R_{\rm H}\sqrt{GM_{\rm SMBH}/a^3}$ is the relative speed between the BBH at when the CE begins. 
Therefore, 
\be
r_p = \frac{b \Delta v}{\sqrt{G(m_1+m_2)/r_p}} \propto b^2.
\ee
This implies 
\be
\frac{dN_{\rm CE}}{dr_p} \propto 1
\ee
when $\rp$ is small.

When $b$ is large, limited by the small orbital inclination, the BHs can only enter their Hill sphere at where the sphere and the orbital intersects. 
(See Figure~\ref{fig:rp-geo} for illustration. 
This is similar to the low $i$ case in LL2021.) 
Hence, the number of CEs follows an uniform distribution
\be
\frac{dN_{\rm CE}}{db} \propto 1
\ee
with respected to the impact parameter $b$. 
By the rough conservation of angular momentum, 
\be
\frac{dN_{\rm CE}}{dr_p} \propto \rp^{-1/2}
\ee
when $\rp/a$ is comparable to $i$.
